A Memetic Algorithm To Find a Hamiltonian Cycle in a Hamiltonian Graph

We present a memetic algorithm (\maa) approach for finding a Hamiltonian cycle in a Hamiltonian graph. The \ma is based on a proven approach to the Asymmetric Travelling Salesman Problem (\atspp) that, in this contribution, is boosted by the introduction of more powerful local searches. Our approach also introduces a novel technique that sparsifies the input graph under consideration for Hamiltonicity and dynamically augments it during the search. Such a combined heuristic approach helps to prove Hamiltonicity by finding a Hamiltonian cycle in less time. In addition, we also employ a recently introduced polynomial-time reduction from the \hamcyc to the Symmetric \tsp, which is based on computing the transitive closure of the graph. Although our approach is a metaheuristic, i.e., it does not give a theoretical guarantee for finding a Hamiltonian cycle, we have observed that the method is successful in practice in verifying the Hamiltonicity of a larger number of instances from the \textit{Flinder University Hamiltonian Cycle Problem Challenge Set} (\fhcpsc), even for the graphs that have large treewidth. The experiments on the \fhcpscc instances and a computational comparison with five recent state-of-the-art baseline approaches show that the proposed method outperforms those for the majority of the instances in the \fhcpsc.

==> resultFiles/runtime.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm},
      height=5.5cm,width=6.5cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray}
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={Runtime (sec.)}, xlabel={(a) \# of vertices (Original Fig.)},xmin=66, xmax=600,xtick={50,150,250,350,440,560},
ymin=0, ymax=400,
]
\addplot[
    color=black,
    mark=square,
    ]
     table[x={vertices}, y = {runtime}] {resultFiles/runtimeData.txt};
     \nextgroupplot[ ylabel={}, xlabel={(b) Zoomed Version},xmin=66, xmax=600,xtick={50,150,250,350,440,560},
     ymin=0, ymax=15,
     ]
\addplot[
    color=black,
    mark=square,
    ]
     table[x={vertices}, y = {runtime}] {resultFiles/runtimeData.txt};
\end{groupplot}
\end{tikzpicture}

==> resultFiles/runtimeData.txt <==
vertices    runtime
66	0.429
70	0.351
78	0.275
84	0.823
90	0.24
94	0.305
102	0.367
108	1.232
114	0.458
118	0.553
126	5.07
132	0.387
138	1.035
142	1.249
150	0.708
156	1.344
162	0.777
166	0.971
170	0.526
174	0.455
180	1.417
186	1.204
190	1.052
198	0.941
204	2.204
210	1.309
214	1.003
222	1.13
228	1.111
234	0.936
238	2.083
246	1.133
252	1.734
258	1.623
262	4.292
270	1.756
276	2.094
282	1.315
286	1.643
294	1.673
300	4.539
306	2.56
310	1.571
318	1.84
324	3.34
330	1.426
334	5.351
338	0.728
342	1.618
348	7.771
354	5.452
358	2.251
366	2.937
372	3.01
378	4.864
382	2.803
390	5.246
396	3.016
400	75.7
402	2.504
406	8.46
408	0.68
414	4.317
416	0.368
420	4.026
426	1.505
430	3.783
438	5.467
444	5.458
450	6.54
454	8.22
460	41.5
462	3.3
462	391.02
468	11.961
471	0.652
474	2.055
478	5.527
480	123.7
486	3.682
492	13.028
496	0.597
498	2.38
500	84.5
502	3.576
503	0.845
507	1.761
507	1.213
510	8.796
510	61.7
516	6.93
522	7.013
526	11.307
534	4.674
540	11.283
540	281.1
546	4.892
546	83.3
550	9.026
558	6.473

==> resultFiles/runtimeData_edges.txt <==
edges    runtime
99	0.429
106	0.351
117	0.275
127	0.823
135	0.24
142	0.305
153	0.367
163	1.232
171	0.458
178	0.553
189	5.07
199	0.387
207	1.035
214	1.249
225	0.708
235	1.344
243	0.777
250	0.971
261	0.455
271	1.417
279	1.204
286	1.052
297	0.941
307	2.204
315	1.309
322	1.003
333	1.13
343	1.111
351	0.936
358	2.083
369	1.133
379	1.734
387	1.623
390	0.526
394	4.292
405	1.756
415	2.094
423	1.315
430	1.643
441	1.673
451	4.539
459	2.56
466	1.571
477	1.84
487	3.34
495	1.426
502	5.351
513	1.618
523	7.771
531	5.452
538	2.251
549	2.937
559	3.01
567	4.864
574	2.803
585	5.246
595	3.016
603	2.504
610	8.46
621	4.317
625	0.368
631	4.026
639	1.505
646	3.783
657	5.467
667	5.458
675	6.54
682	8.22
693	3.3
703	11.961
711	2.055
718	5.527
729	3.682
739	13.028
745	0.597
747	2.38
754	3.576
756	391.02
765	8.796
775	6.93
776	0.728
783	7.013
790	11.307
801	4.674
811	11.283
819	4.892
825	83.3
826	9.026
837	6.473
936	0.68
1161	0.652
1164	1.761
1241	0.845
1251	1.213
40001	75.7
52901	41.5
57601	123.7
62501	84.5
65026	61.7
72901	281.1

==> resultFiles/runtime_edges.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=1 by 1},
    height=6cm,width=6cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray}
    ]
\nextgroupplot[ ylabel={Runtime (sec.)}, xlabel={\# of edges},xmin=99, xmax=700,xtick={99,300,500,700},
ymin=0, ymax=12,
]
\addplot[
    color=black,
    mark=square,
    ]
     table[x={edges}, y = {runtime}] {resultFiles/runtimeData_edges.txt};
\end{groupplot}
\end{tikzpicture}
